The calculus of neo-Peircean relations

The calculus of relations was introduced by De Morgan and Peirce during the second half of the 19th century, as an extension of Boole's algebra of classes. Later developments on quantification theory by Frege and Peirce himself, paved the way to what is known today as first-order logic, causing the calculus of relations to be long forgotten. This was until 1941, when Tarski raised the question on the existence of a complete axiomatisation for it. This question found only negative answers: there is no finite axiomatisation for the calculus of relations and many of its fragments, as shown later by several no-go theorems. In this paper we show that -- by moving from traditional syntax (cartesian) to a diagrammatic one (monoidal) -- it is possible to have complete axiomatisations for the full calculus. The no-go theorems are circumvented by the fact that our calculus, named the calculus of neo-Peircean relations, is more expressive than the calculus of relations and, actually, as expressive as first-order logic. The axioms are obtained by combining two well known categorical structures: cartesian and linear bicategories.

==> lcb.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
\tikzstyle{none}=[inner sep=0pt]
\tikzstyle{label}=[fill=none, draw=none, shape=circle, scale=0.7]
\tikzstyle{black}=[fill=black, draw=black, shape=circle, inner sep=0pt, minimum size=3pt]
\tikzstyle{white}=[fill=white, draw=white, shape=circle, inner sep=0pt, minimum size=3pt]
%\tikzstyle{whiteBox}=[fill=white, draw=black, rectangle, minimum height=1.5em, minimum width=1.5em, scale=0.8]
%\tikzstyle{blackBox}=[fill=black, draw=white, rectangle, minimum height=1.5em, minimum width=1.5em, line width=0.2mm, text=white, scale=0.8]
%\tikzstyle{whiteBoxOp}=[fill=white, draw=black, rectangle, minimum height=1.5em, minimum width=1.5em, scale=0.8, xscale=-1]
%\tikzstyle{blackBoxOp}=[fill=black, draw=white, rectangle, minimum height=1.5em, minimum width=1.5em, line width=0.2mm, text=white, scale=0.8, xscale=-1]

\tikzstyle{whiteFuncStyle}=[fill=white, draw=black, shape=rounded rectangle, rounded rectangle left arc=none, minimum height=1.5em, minimum width=1.5em, scale=0.8]
\tikzstyle{blackFuncStyle}=[fill=black, draw=white, shape=rounded rectangle, rounded rectangle left arc=none, minimum height=1.5em, minimum width=1.5em, line width=0.2mm, text=white, scale=0.8]

\tikzstyle{whiteFuncOpStyle}=[fill=white, draw=black, shape=rounded rectangle, rounded rectangle right arc=none, minimum height=1.5em, minimum width=1.5em, scale=0.8]
\tikzstyle{blackFuncOpStyle}=[fill=black, draw=white, shape=rounded rectangle, rounded rectangle right arc=none, minimum height=1.5em, minimum width=1.5em, line width=0.2mm, text=white, scale=0.8]

% ----- ALTERNATIVES FOR BOXES ----
\tikzstyle{whiteBox}=[fill=white, draw=black, chamfered rectangle, chamfered rectangle corners={north east}, chamfered rectangle sep=2pt, inner sep=0pt, minimum height=1.4em, minimum width=1.4em, scale=0.8]
\tikzstyle{blackBox}=[fill=black, draw=white, chamfered rectangle, chamfered rectangle corners={north east}, chamfered rectangle sep=2pt, inner sep=0pt, minimum height=1.4em, minimum width=1.4em, text=white, scale=0.8]

\tikzstyle{whiteBoxOp}=[fill=white, draw=black, chamfered rectangle, chamfered rectangle corners={north west}, chamfered rectangle sep=2pt, inner sep=0pt, minimum height=1.4em, minimum width=1.4em, scale=0.8]
\tikzstyle{blackBoxOp}=[fill=black, draw=white, chamfered rectangle, chamfered rectangle corners={north west}, chamfered rectangle sep=2pt, inner sep=0pt, minimum height=1.4em, minimum width=1.4em, text=white, scale=0.8]

% Edge styles
\tikzstyle{blackWire}=[-]
\tikzstyle{whiteWire}=[-, draw=white, line width=0.2mm]
\tikzstyle{blackBg}=[-,  fill=black, draw=black]
\tikzstyle{whiteBg}=[-, fill=white, line width=0.001mm]
\tikzstyle{grayBg}=[-, fill=lightgray, pattern=north west lines, pattern color=gray, draw=lightgray]

